Attention that does not Explain Away

Models based on the Transformer architecture have achieved better accuracy than the ones based on competing architectures for a large set of tasks. A unique feature of the Transformer is its universal application of a self-attention mechanism, which allows for free information flow at arbitrary distances. Following a probabilistic view of the attention via the Gaussian mixture model, we find empirical evidence that the Transformer attention tends to "explain away" certain input neurons. To compensate for this, we propose a doubly-normalized attention scheme that is simple to implement and provides theoretical guarantees for avoiding the "explaining away" effect without introducing significant computational or memory cost. Empirically, we show that the new attention schemes result in improved performance on several well-known benchmarks.

==> figs/mldash_3537205470264188607.csv <==
experiment_id,run,tag,timestamp,step,value
3537205470264188607,summaries/dev,current_epoch,1568769798722,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769798722,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769798722,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769798722,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769798722,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769798722,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769798722,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769798722,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769798722,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769798722,32100,0.26827579736709595
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769789222,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769789222,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769789222,32100,134.41143798828125
3537205470264188607,summaries/dev,current_epoch,1568769770837,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769770837,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769770837,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769770837,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769770837,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769770837,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769770837,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769770837,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769770837,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769770837,32100,0.26827579736709595
3537205470264188607,models,loss,1568769768697,33400,82.40691375732422
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769761120,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769761120,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769761120,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769748319,33300,945.161865234375
3537205470264188607,models,global_step/sec,1568769748319,33300,4.922718048095703
3537205470264188607,summaries/dev,current_epoch,1568769742182,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769742182,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769742182,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769742182,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769742182,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769742182,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769742182,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769742182,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769742182,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769742182,32100,0.26827579736709595
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769730432,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769730432,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769730432,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769728005,33200,952.4248046875
3537205470264188607,models,global_step/sec,1568769728005,33200,4.960546016693115
3537205470264188607,summaries/dev,current_epoch,1568769709853,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769709853,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769709853,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769709853,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769709853,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769709853,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769709853,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769709853,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769709853,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769709853,32100,0.26827579736709595
3537205470264188607,models,examples/sec,1568769707846,33100,933.7991943359375
3537205470264188607,models,global_step/sec,1568769707846,33100,4.863537311553955
3537205470264188607,models,loss,1568769707838,33100,86.32877349853516
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769699464,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769699464,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769699464,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769687285,33000,954.7479858398438
3537205470264188607,models,global_step/sec,1568769687285,33000,4.9726457595825195
3537205470264188607,summaries/dev,current_epoch,1568769679975,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769679975,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769679975,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769679975,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769679975,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769679975,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769679975,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769679975,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769679975,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769679975,32100,0.26827579736709595
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769668112,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769668112,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769668112,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769667175,32900,956.7429809570312
3537205470264188607,models,global_step/sec,1568769667175,32900,4.983036518096924
3537205470264188607,models,examples/sec,1568769647107,32800,943.0714111328125
3537205470264188607,models,global_step/sec,1568769647107,32800,4.911830425262451
3537205470264188607,models,loss,1568769647082,32800,65.87677001953125
3537205470264188607,summaries/dev,current_epoch,1568769646937,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769646937,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769646937,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769646937,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769646937,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769646937,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769646937,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769646937,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769646937,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769646937,32100,0.26827579736709595
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769635329,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769635329,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769635329,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769626748,32700,914.3726806640625
3537205470264188607,models,global_step/sec,1568769626748,32700,4.762357711791992
3537205470264188607,summaries/dev,current_epoch,1568769614542,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769614542,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769614542,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769614542,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769614542,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769614542,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769614542,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769614542,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769614542,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769614542,32100,0.26827579736709595
3537205470264188607,models,examples/sec,1568769605750,32600,913.4788818359375
3537205470264188607,models,global_step/sec,1568769605750,32600,4.757702350616455
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769603594,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769603594,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769603594,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769584732,32500,942.4733276367188
3537205470264188607,models,global_step/sec,1568769584731,32500,4.90871524810791
3537205470264188607,models,loss,1568769584723,32500,67.6133804321289
3537205470264188607,summaries/dev,current_epoch,1568769580092,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769580092,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769580092,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769580092,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769580092,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769580092,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769580092,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769580092,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769580092,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769580092,32100,0.26827579736709595
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769567824,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769567824,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769567824,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769564360,32400,922.0830688476562
3537205470264188607,models,global_step/sec,1568769564359,32400,4.802515983581543
3537205470264188607,summaries/dev,current_epoch,1568769546581,32100,10.654423713684082
3537205470264188607,summaries/dev,global_step_1,1568769546581,32100,32100.0
3537205470264188607,summaries/dev,learning_rate,1568769546581,32100,9.999999747378752e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769546581,32100,152.96841430664062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769546581,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769546581,32100,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769546581,32100,0.6613525152206421
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769546581,32100,0.892483115196228
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769546581,32100,0.6121670007705688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769546581,32100,0.26827579736709595
3537205470264188607,models,examples/sec,1568769543537,32300,914.5079956054688
3537205470264188607,models,global_step/sec,1568769543537,32300,4.763062477111816
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769534698,32100,0.49055108428001404
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769534698,32100,0.3327667713165283
3537205470264188607,models/eval_dev,loss,1568769534698,32100,134.41143798828125
3537205470264188607,models,examples/sec,1568769522542,32200,933.0206909179688
3537205470264188607,models,global_step/sec,1568769522542,32200,4.859482765197754
3537205470264188607,models,loss,1568769522513,32200,113.33776092529297
3537205470264188607,models,examples/sec,1568769501964,32100,700.6322631835938
3537205470264188607,models,global_step/sec,1568769501964,32100,3.6491262912750244
3537205470264188607,summaries/dev,current_epoch,1568769166676,29200,9.691874504089355
3537205470264188607,summaries/dev,global_step_1,1568769166676,29200,29200.0
3537205470264188607,summaries/dev,learning_rate,1568769166676,29200,9.691874583950266e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769166676,29200,156.2655029296875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769166676,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769166676,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769166676,29200,0.5998268723487854
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769166676,29200,0.8258183002471924
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769166676,29200,0.6830279231071472
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769166676,29200,0.4270511269569397
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769156391,29200,0.5155488848686218
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769156391,29200,0.345346599817276
3537205470264188607,models/eval_dev,loss,1568769156391,29200,133.6120147705078
3537205470264188607,models,loss,1568769148816,30400,72.46601867675781
3537205470264188607,summaries/dev,current_epoch,1568769139295,29200,9.691874504089355
3537205470264188607,summaries/dev,global_step_1,1568769139295,29200,29200.0
3537205470264188607,summaries/dev,learning_rate,1568769139295,29200,9.691874583950266e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769139295,29200,156.2655029296875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769139295,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769139295,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769139295,29200,0.5998268723487854
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769139295,29200,0.8258183002471924
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769139295,29200,0.6830279231071472
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769139295,29200,0.4270511269569397
3537205470264188607,models,examples/sec,1568769128455,30300,929.1708374023438
3537205470264188607,models,global_step/sec,1568769128455,30300,4.839431285858154
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769128286,29200,0.5155488848686218
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769128286,29200,0.345346599817276
3537205470264188607,models/eval_dev,loss,1568769128286,29200,133.6120147705078
3537205470264188607,summaries/dev,current_epoch,1568769111978,29200,9.691874504089355
3537205470264188607,summaries/dev,global_step_1,1568769111978,29200,29200.0
3537205470264188607,summaries/dev,learning_rate,1568769111978,29200,9.691874583950266e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769111978,29200,156.2655029296875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769111978,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769111978,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769111978,29200,0.5998268723487854
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769111978,29200,0.8258183002471924
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769111978,29200,0.6830279231071472
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769111978,29200,0.4270511269569397
3537205470264188607,models,examples/sec,1568769107793,30200,950.9862060546875
3537205470264188607,models,global_step/sec,1568769107793,30200,4.953052997589111
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769101874,29200,0.5155488848686218
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769101874,29200,0.345346599817276
3537205470264188607,models/eval_dev,loss,1568769101874,29200,133.6120147705078
3537205470264188607,models,examples/sec,1568769087602,30100,944.525634765625
3537205470264188607,models,global_step/sec,1568769087602,30100,4.91940450668335
3537205470264188607,models,loss,1568769087593,30100,85.34016418457031
3537205470264188607,summaries/dev,current_epoch,1568769085524,29200,9.691874504089355
3537205470264188607,summaries/dev,global_step_1,1568769085524,29200,29200.0
3537205470264188607,summaries/dev,learning_rate,1568769085524,29200,9.691874583950266e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769085524,29200,156.2655029296875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769085524,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769085524,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769085524,29200,0.5998268723487854
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769085524,29200,0.8258183002471924
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769085524,29200,0.6830279231071472
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769085524,29200,0.4270511269569397
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769075264,29200,0.5155488848686218
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769075264,29200,0.345346599817276
3537205470264188607,models/eval_dev,loss,1568769075264,29200,133.6120147705078
3537205470264188607,models,examples/sec,1568769067274,30000,946.55224609375
3537205470264188607,models,global_step/sec,1568769067274,30000,4.929959774017334
3537205470264188607,summaries/dev,current_epoch,1568769059012,29200,9.691874504089355
3537205470264188607,summaries/dev,global_step_1,1568769059012,29200,29200.0
3537205470264188607,summaries/dev,learning_rate,1568769059012,29200,9.691874583950266e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769059012,29200,156.2655029296875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769059012,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769059012,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769059012,29200,0.5998268723487854
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769059012,29200,0.8258183002471924
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769059012,29200,0.6830279231071472
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769059012,29200,0.4270511269569397
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769049648,29200,0.5155488848686218
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769049648,29200,0.345346599817276
3537205470264188607,models/eval_dev,loss,1568769049648,29200,133.6120147705078
3537205470264188607,models,examples/sec,1568769046990,29900,940.3309326171875
3537205470264188607,models,global_step/sec,1568769046990,29900,4.897556781768799
3537205470264188607,summaries/dev,current_epoch,1568769033986,29200,9.691874504089355
3537205470264188607,summaries/dev,global_step_1,1568769033986,29200,29200.0
3537205470264188607,summaries/dev,learning_rate,1568769033986,29200,9.691874583950266e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568769033986,29200,156.2655029296875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568769033986,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568769033986,29200,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568769033986,29200,0.5998268723487854
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568769033986,29200,0.8258183002471924
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568769033986,29200,0.6830279231071472
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568769033986,29200,0.4270511269569397
3537205470264188607,models,examples/sec,1568769026572,29800,922.8682861328125
3537205470264188607,models,global_step/sec,1568769026572,29800,4.806605339050293
3537205470264188607,models,loss,1568769026543,29800,88.69039916992188
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568769024991,29200,0.5155488848686218
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568769024991,29200,0.345346599817276
3537205470264188607,models/eval_dev,loss,1568769024991,29200,133.6120147705078
3537205470264188607,models,examples/sec,1568769005767,29700,946.2112426757812
3537205470264188607,models,global_step/sec,1568769005767,29700,4.928183555603027
3537205470264188607,models,examples/sec,1568768985476,29600,943.6952514648438
3537205470264188607,models,global_step/sec,1568768985476,29600,4.915079593658447
3537205470264188607,models,examples/sec,1568768965130,29500,929.0817260742188
3537205470264188607,models,global_step/sec,1568768965130,29500,4.838967323303223
3537205470264188607,models,loss,1568768965122,29500,101.60149383544922
3537205470264188607,models,examples/sec,1568768944465,29400,901.7740478515625
3537205470264188607,models,global_step/sec,1568768944465,29400,4.69674015045166
3537205470264188607,summaries/dev,current_epoch,1568768848794,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768848794,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768848794,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768848794,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768848794,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768848794,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768848794,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768848794,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768848794,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768848794,26300,0.6029698848724365
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768838756,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768838756,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768838756,26300,139.6571502685547
3537205470264188607,summaries/dev,current_epoch,1568768823634,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768823634,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768823634,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768823634,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768823634,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768823634,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768823634,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768823634,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768823634,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768823634,26300,0.6029698848724365
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768813972,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768813972,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768813972,26300,139.6571502685547
3537205470264188607,summaries/dev,current_epoch,1568768799306,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768799306,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768799306,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768799306,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768799306,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768799306,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768799306,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768799306,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768799306,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768799306,26300,0.6029698848724365
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768788565,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768788565,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768788565,26300,139.6571502685547
3537205470264188607,summaries/dev,current_epoch,1568768772842,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768772842,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768772842,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768772842,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768772842,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768772842,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768772842,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768772842,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768772842,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768772842,26300,0.6029698848724365
3537205470264188607,models,loss,1568768768500,28600,71.25543975830078
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768762961,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768762961,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768762961,26300,139.6571502685547
3537205470264188607,models,examples/sec,1568768747646,28500,913.0553588867188
3537205470264188607,models,global_step/sec,1568768747646,28500,4.755496978759766
3537205470264188607,summaries/dev,current_epoch,1568768746969,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768746969,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768746969,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768746969,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768746969,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768746969,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768746969,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768746969,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768746969,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768746969,26300,0.6029698848724365
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768735611,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768735611,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768735611,26300,139.6571502685547
3537205470264188607,models,examples/sec,1568768726618,28400,930.4598388671875
3537205470264188607,models,global_step/sec,1568768726618,28400,4.846145153045654
3537205470264188607,models,examples/sec,1568768705983,28300,936.123779296875
3537205470264188607,models,global_step/sec,1568768705983,28300,4.875644683837891
3537205470264188607,models,loss,1568768705976,28300,79.16400909423828
3537205470264188607,models,examples/sec,1568768685473,28200,926.9678955078125
3537205470264188607,models,global_step/sec,1568768685473,28200,4.827957630157471
3537205470264188607,summaries/dev,current_epoch,1568768550531,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768550531,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768550531,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768550531,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768550531,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768550531,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768550531,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768550531,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768550531,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768550531,26300,0.6029698848724365
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768539917,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768539917,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768539917,26300,139.6571502685547
3537205470264188607,summaries/dev,current_epoch,1568768522203,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768522203,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768522203,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768522203,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768522203,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768522203,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768522203,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768522203,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768522203,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768522203,26300,0.6029698848724365
3537205470264188607,models,loss,1568768520062,27400,74.61943054199219
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768510663,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768510663,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768510663,26300,139.6571502685547
3537205470264188607,models,examples/sec,1568768499454,27300,920.9080200195312
3537205470264188607,models,global_step/sec,1568768499454,27300,4.796395778656006
3537205470264188607,summaries/dev,current_epoch,1568768493263,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768493263,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768493263,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768493263,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768493263,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768493263,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768493263,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768493263,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768493263,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768493263,26300,0.6029698848724365
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768483412,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768483412,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768483412,26300,139.6571502685547
3537205470264188607,models,examples/sec,1568768478605,27200,929.8948974609375
3537205470264188607,models,global_step/sec,1568768478605,27200,4.843202590942383
3537205470264188607,summaries/dev,current_epoch,1568768466728,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768466728,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768466728,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768466728,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768466728,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768466728,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768466728,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768466728,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768466728,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768466728,26300,0.6029698848724365
3537205470264188607,models,examples/sec,1568768457958,27100,920.4964599609375
3537205470264188607,models,global_step/sec,1568768457958,27100,4.794252395629883
3537205470264188607,models,loss,1568768457949,27100,71.00308990478516
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768456523,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768456523,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768456523,26300,139.6571502685547
3537205470264188607,summaries/dev,current_epoch,1568768439205,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768439205,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768439205,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768439205,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768439205,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768439205,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768439205,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768439205,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768439205,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768439205,26300,0.6029698848724365
3537205470264188607,models,examples/sec,1568768437100,27000,929.7079467773438
3537205470264188607,models,global_step/sec,1568768437099,27000,4.842228889465332
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768428113,26300,0.5243348479270935
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768428113,26300,0.3363508880138397
3537205470264188607,models/eval_dev,loss,1568768428113,26300,139.6571502685547
3537205470264188607,models,examples/sec,1568768416448,26900,919.1903686523438
3537205470264188607,models,global_step/sec,1568768416448,26900,4.787449836730957
3537205470264188607,summaries/dev,current_epoch,1568768411796,26300,8.729325294494629
3537205470264188607,summaries/dev,global_step_1,1568768411796,26300,26300.0
3537205470264188607,summaries/dev,learning_rate,1568768411796,26300,8.729325054446235e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768411796,26300,161.842041015625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768411796,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768411796,26300,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768411796,26300,0.5869797468185425
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768411796,26300,0.7483294010162354
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768411796,26300,0.7533836364746094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768411796,26300,0.6029698848724365
3537205470264188607,models,examples/sec,1568768395560,26800,935.962158203125
3537205470264188607,models,global_step/sec,1568768395560,26800,4.874803066253662
3537205470264188607,models,loss,1568768395527,26800,75.96385955810547
3537205470264188607,models,examples/sec,1568768375046,26700,957.2127075195312
3537205470264188607,models,global_step/sec,1568768375046,26700,4.985482692718506
3537205470264188607,models,examples/sec,1568768354988,26600,935.731201171875
3537205470264188607,models,global_step/sec,1568768354988,26600,4.873600006103516
3537205470264188607,models,examples/sec,1568768334469,26500,919.9295043945312
3537205470264188607,models,global_step/sec,1568768334469,26500,4.791299819946289
3537205470264188607,models,loss,1568768334463,26500,99.83863067626953
3537205470264188607,models,examples/sec,1568768313598,26400,948.1925048828125
3537205470264188607,models,global_step/sec,1568768313598,26400,4.938502788543701
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768241934,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768241934,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568768241934,23400,141.17947387695312
3537205470264188607,summaries/dev,current_epoch,1568768221955,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568768221955,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568768221955,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768221955,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768221955,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768221955,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768221955,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768221955,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768221955,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768221955,23400,0.7882966995239258
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768208934,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768208934,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568768208934,23400,141.17947387695312
3537205470264188607,summaries/dev,current_epoch,1568768185528,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568768185528,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568768185528,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768185528,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768185528,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768185528,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768185528,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768185528,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768185528,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768185528,23400,0.7882966995239258
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768170973,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768170973,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568768170973,23400,141.17947387695312
3537205470264188607,summaries/dev,current_epoch,1568768144296,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568768144296,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568768144296,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768144296,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768144296,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768144296,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768144296,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768144296,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768144296,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768144296,23400,0.7882966995239258
3537205470264188607,models,loss,1568768141637,25600,76.05953979492188
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768132123,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768132123,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568768132123,23400,141.17947387695312
3537205470264188607,models,examples/sec,1568768120561,25500,942.626708984375
3537205470264188607,models,global_step/sec,1568768120561,25500,4.9095139503479
3537205470264188607,summaries/dev,current_epoch,1568768108271,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568768108271,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568768108271,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568768108271,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568768108271,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568768108271,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568768108271,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568768108271,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568768108271,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568768108271,23400,0.7882966995239258
3537205470264188607,models,examples/sec,1568768100192,25400,904.612060546875
3537205470264188607,models,global_step/sec,1568768100192,25400,4.711521148681641
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568768095898,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568768095898,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568768095898,23400,141.17947387695312
3537205470264188607,models,examples/sec,1568768078968,25300,904.7296752929688
3537205470264188607,models,global_step/sec,1568768078968,25300,4.712133884429932
3537205470264188607,models,loss,1568768078954,25300,88.65840148925781
3537205470264188607,models,examples/sec,1568768057746,25200,892.9786987304688
3537205470264188607,models,global_step/sec,1568768057746,25200,4.650930881500244
3537205470264188607,summaries/dev,current_epoch,1568767913158,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568767913158,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568767913158,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767913158,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767913158,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767913158,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767913158,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767913158,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767913158,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767913158,23400,0.7882966995239258
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767899458,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767899458,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568767899458,23400,141.17947387695312
3537205470264188607,models,loss,1568767890540,24400,81.47466278076172
3537205470264188607,summaries/dev,current_epoch,1568767876900,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568767876900,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568767876900,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767876900,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767876900,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767876900,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767876900,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767876900,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767876900,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767876900,23400,0.7882966995239258
3537205470264188607,models,examples/sec,1568767870128,24300,953.4937744140625
3537205470264188607,models,global_step/sec,1568767870128,24300,4.966113567352295
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767864501,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767864501,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568767864501,23400,141.17947387695312
3537205470264188607,models,examples/sec,1568767849991,24200,925.0750122070312
3537205470264188607,models,global_step/sec,1568767849991,24200,4.818099021911621
3537205470264188607,summaries/dev,current_epoch,1568767839956,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568767839956,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568767839956,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767839956,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767839956,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767839956,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767839956,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767839956,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767839956,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767839956,23400,0.7882966995239258
3537205470264188607,models,examples/sec,1568767829236,24100,903.4020385742188
3537205470264188607,models,global_step/sec,1568767829236,24100,4.70521879196167
3537205470264188607,models,loss,1568767829228,24100,111.46055603027344
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767828459,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767828459,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568767828459,23400,141.17947387695312
3537205470264188607,models,examples/sec,1568767807983,24000,932.6362915039062
3537205470264188607,models,global_step/sec,1568767807983,24000,4.857480525970459
3537205470264188607,summaries/dev,current_epoch,1568767807888,23400,7.766776084899902
3537205470264188607,summaries/dev,global_step_1,1568767807888,23400,23400.0
3537205470264188607,summaries/dev,learning_rate,1568767807888,23400,7.766775524942204e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767807888,23400,177.8800811767578
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767807888,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767807888,23400,1.0
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767807888,23400,0.5010156631469727
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767807888,23400,0.6444283723831177
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767807888,23400,0.9875684380531311
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767807888,23400,0.7882966995239258
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767795136,23400,0.4952826499938965
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767795136,23400,0.331514447927475
3537205470264188607,models/eval_dev,loss,1568767795136,23400,141.17947387695312
3537205470264188607,models,examples/sec,1568767787396,23900,1061.2427978515625
3537205470264188607,models,global_step/sec,1568767787396,23900,5.527306079864502
3537205470264188607,models,examples/sec,1568767769304,23800,958.315673828125
3537205470264188607,models,global_step/sec,1568767769304,23800,4.991227626800537
3537205470264188607,models,loss,1568767769281,23800,98.096435546875
3537205470264188607,models,examples/sec,1568767749269,23700,942.7577514648438
3537205470264188607,models,global_step/sec,1568767749269,23700,4.910196781158447
3537205470264188607,models,examples/sec,1568767728904,23600,955.4937133789062
3537205470264188607,models,global_step/sec,1568767728903,23600,4.976529598236084
3537205470264188607,models,examples/sec,1568767708809,23500,943.8961791992188
3537205470264188607,models,global_step/sec,1568767708809,23500,4.916125774383545
3537205470264188607,models,loss,1568767708804,23500,89.13678741455078
3537205470264188607,models,examples/sec,1568767688468,23400,691.3624267578125
3537205470264188607,models,global_step/sec,1568767688468,23400,3.6008458137512207
3537205470264188607,summaries/dev,current_epoch,1568767619710,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767619710,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767619710,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767619710,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767619710,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767619710,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767619710,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767619710,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767619710,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767619710,20400,0.9921927452087402
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767609423,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767609423,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767609423,20400,147.6687774658203
3537205470264188607,summaries/dev,current_epoch,1568767590078,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767590078,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767590078,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767590078,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767590078,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767590078,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767590078,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767590078,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767590078,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767590078,20400,0.9921927452087402
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767577304,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767577304,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767577304,20400,147.6687774658203
3537205470264188607,summaries/dev,current_epoch,1568767557182,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767557182,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767557182,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767557182,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767557182,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767557182,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767557182,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767557182,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767557182,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767557182,20400,0.9921927452087402
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767545920,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767545920,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767545920,20400,147.6687774658203
3537205470264188607,summaries/dev,current_epoch,1568767525727,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767525727,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767525727,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767525727,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767525727,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767525727,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767525727,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767525727,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767525727,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767525727,20400,0.9921927452087402
3537205470264188607,models,loss,1568767520236,22600,84.92825317382812
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767513855,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767513855,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767513855,20400,147.6687774658203
3537205470264188607,models,examples/sec,1568767499986,22500,947.759033203125
3537205470264188607,models,global_step/sec,1568767499986,22500,4.936244964599609
3537205470264188607,summaries/dev,current_epoch,1568767493842,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767493842,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767493842,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767493842,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767493842,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767493842,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767493842,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767493842,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767493842,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767493842,20400,0.9921927452087402
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767481186,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767481186,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767481186,20400,147.6687774658203
3537205470264188607,models,examples/sec,1568767479727,22400,973.1768188476562
3537205470264188607,models,global_step/sec,1568767479727,22400,5.068629264831543
3537205470264188607,models,examples/sec,1568767459998,22300,972.5830078125
3537205470264188607,models,global_step/sec,1568767459998,22300,5.0655364990234375
3537205470264188607,models,loss,1568767459992,22300,78.89642333984375
3537205470264188607,models,examples/sec,1568767440257,22200,951.64013671875
3537205470264188607,models,global_step/sec,1568767440257,22200,4.956459045410156
3537205470264188607,summaries/dev,current_epoch,1568767305992,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767305992,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767305992,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767305992,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767305992,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767305992,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767305992,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767305992,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767305992,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767305992,20400,0.9921927452087402
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767293373,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767293373,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767293373,20400,147.6687774658203
3537205470264188607,models,loss,1568767279886,21400,70.28473663330078
3537205470264188607,summaries/dev,current_epoch,1568767267614,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767267614,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767267614,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767267614,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767267614,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767267614,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767267614,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767267614,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767267614,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767267614,20400,0.9921927452087402
3537205470264188607,models,examples/sec,1568767260099,21300,966.736083984375
3537205470264188607,models,global_step/sec,1568767260099,21300,5.035083770751953
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767254614,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767254614,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767254614,20400,147.6687774658203
3537205470264188607,models,examples/sec,1568767240238,21200,981.5320434570312
3537205470264188607,models,global_step/sec,1568767240238,21200,5.112145900726318
3537205470264188607,summaries/dev,current_epoch,1568767229598,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767229598,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767229598,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767229598,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767229598,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767229598,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767229598,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767229598,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767229598,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767229598,20400,0.9921927452087402
3537205470264188607,models,examples/sec,1568767220677,21100,954.93994140625
3537205470264188607,models,global_step/sec,1568767220677,21100,4.9736456871032715
3537205470264188607,models,loss,1568767220671,21100,70.1370620727539
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767217360,20400,0.4851444363594055
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767217360,20400,0.3300352990627289
3537205470264188607,models/eval_dev,loss,1568767217360,20400,147.6687774658203
3537205470264188607,models,examples/sec,1568767200571,21000,937.0828857421875
3537205470264188607,models,global_step/sec,1568767200571,21000,4.880640029907227
3537205470264188607,summaries/dev,current_epoch,1568767195319,20400,6.771035194396973
3537205470264188607,summaries/dev,global_step_1,1568767195319,20400,20400.0
3537205470264188607,summaries/dev,learning_rate,1568767195319,20400,6.771035259589553e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767195319,20400,181.10147094726562
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767195319,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767195319,20400,0.9992147088050842
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767195319,20400,0.5939987897872925
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767195319,20400,0.6680651307106018
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767195319,20400,1.1851776838302612
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767195319,20400,0.9921927452087402
3537205470264188607,models,examples/sec,1568767180082,20900,941.1796264648438
3537205470264188607,models,global_step/sec,1568767180082,20900,4.901977062225342
3537205470264188607,models,examples/sec,1568767159682,20800,937.3129272460938
3537205470264188607,models,global_step/sec,1568767159682,20800,4.881838321685791
3537205470264188607,models,loss,1568767159665,20800,85.30747985839844
3537205470264188607,models,examples/sec,1568767139198,20700,922.6439208984375
3537205470264188607,models,global_step/sec,1568767139198,20700,4.805437088012695
3537205470264188607,models,examples/sec,1568767118388,20600,951.266845703125
3537205470264188607,models,global_step/sec,1568767118388,20600,4.954514980316162
3537205470264188607,models,examples/sec,1568767098205,20500,909.5480346679688
3537205470264188607,models,global_step/sec,1568767098205,20500,4.737229347229004
3537205470264188607,models,loss,1568767098193,20500,97.62770080566406
3537205470264188607,models,examples/sec,1568767077095,20400,689.675537109375
3537205470264188607,models,global_step/sec,1568767077095,20400,3.592059850692749
3537205470264188607,summaries/dev,current_epoch,1568767014122,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568767014122,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568767014122,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568767014122,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568767014122,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568767014122,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568767014122,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568767014122,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568767014122,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568767014122,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568767004001,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568767004001,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568767004001,17500,151.07830810546875
3537205470264188607,summaries/dev,current_epoch,1568766986270,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766986270,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766986270,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766986270,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766986270,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766986270,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766986270,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766986270,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766986270,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766986270,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766977049,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766977049,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766977049,17500,151.07830810546875
3537205470264188607,summaries/dev,current_epoch,1568766958038,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766958038,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766958038,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766958038,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766958038,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766958038,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766958038,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766958038,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766958038,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766958038,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766947407,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766947407,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766947407,17500,151.07830810546875
3537205470264188607,summaries/dev,current_epoch,1568766929576,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766929576,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766929576,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766929576,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766929576,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766929576,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766929576,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766929576,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766929576,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766929576,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766918899,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766918899,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766918899,17500,151.07830810546875
3537205470264188607,models,loss,1568766907314,19600,86.54026794433594
3537205470264188607,summaries/dev,current_epoch,1568766901008,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766901008,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766901008,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766901008,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766901008,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766901008,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766901008,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766901008,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766901008,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766901008,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766889902,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766889902,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766889902,17500,151.07830810546875
3537205470264188607,models,examples/sec,1568766887175,19500,935.3762817382812
3537205470264188607,models,global_step/sec,1568766887175,19500,4.871751308441162
3537205470264188607,models,examples/sec,1568766866648,19400,937.0342407226562
3537205470264188607,models,global_step/sec,1568766866648,19400,4.880386829376221
3537205470264188607,models,examples/sec,1568766846158,19300,920.8375244140625
3537205470264188607,models,global_step/sec,1568766846158,19300,4.7960286140441895
3537205470264188607,models,loss,1568766846153,19300,97.69052124023438
3537205470264188607,models,examples/sec,1568766825307,19200,946.8504028320312
3537205470264188607,models,global_step/sec,1568766825307,19200,4.931512832641602
3537205470264188607,summaries/dev,current_epoch,1568766692984,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766692984,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766692984,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766692984,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766692984,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766692984,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766692984,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766692984,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766692984,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766692984,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766682261,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766682261,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766682261,17500,151.07830810546875
3537205470264188607,summaries/dev,current_epoch,1568766662664,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766662664,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766662664,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766662664,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766662664,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766662664,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766662664,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766662664,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766662664,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766662664,17500,1.2707901000976562
3537205470264188607,models,loss,1568766662148,18400,118.71360778808594
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766650366,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766650366,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766650366,17500,151.07830810546875
3537205470264188607,models,examples/sec,1568766642010,18300,937.8810424804688
3537205470264188607,models,global_step/sec,1568766642010,18300,4.884797096252441
3537205470264188607,summaries/dev,current_epoch,1568766631901,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766631901,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766631901,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766631901,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766631901,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766631901,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766631901,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766631901,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766631901,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766631901,17500,1.2707901000976562
3537205470264188607,models,examples/sec,1568766621538,18200,925.3038940429688
3537205470264188607,models,global_step/sec,1568766621538,18200,4.819291114807129
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766620806,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766620806,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766620806,17500,151.07830810546875
3537205470264188607,summaries/dev,current_epoch,1568766602395,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766602395,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766602395,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766602395,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766602395,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766602395,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766602395,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766602395,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766602395,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766602395,17500,1.2707901000976562
3537205470264188607,models,examples/sec,1568766600789,18100,937.5198364257812
3537205470264188607,models,global_step/sec,1568766600788,18100,4.882915496826172
3537205470264188607,models,loss,1568766600784,18100,97.08025360107422
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766590959,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766590959,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766590959,17500,151.07830810546875
3537205470264188607,models,examples/sec,1568766580309,18000,939.1614379882812
3537205470264188607,models,global_step/sec,1568766580309,18000,4.891465663909912
3537205470264188607,summaries/dev,current_epoch,1568766571947,17500,5.808486461639404
3537205470264188607,summaries/dev,global_step_1,1568766571947,17500,17500.0
3537205470264188607,summaries/dev,learning_rate,1568766571947,17500,5.8084864576812834e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766571947,17500,166.84689331054688
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766571947,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766571947,17500,0.9962306022644043
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766571947,17500,0.7599759101867676
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766571947,17500,0.8934357762336731
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766571947,17500,1.3746709823608398
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766571947,17500,1.2707901000976562
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766560509,17500,0.45811745524406433
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766560509,17500,0.32793474197387695
3537205470264188607,models/eval_dev,loss,1568766560509,17500,151.07830810546875
3537205470264188607,models,examples/sec,1568766559865,17900,945.2694091796875
3537205470264188607,models,global_step/sec,1568766559865,17900,4.923277854919434
3537205470264188607,models,examples/sec,1568766539554,17800,914.523681640625
3537205470264188607,models,global_step/sec,1568766539553,17800,4.763144493103027
3537205470264188607,models,loss,1568766539530,17800,80.54073333740234
3537205470264188607,models,examples/sec,1568766518559,17700,887.2562866210938
3537205470264188607,models,global_step/sec,1568766518559,17700,4.621126651763916
3537205470264188607,models,examples/sec,1568766496919,17600,930.4212036132812
3537205470264188607,models,global_step/sec,1568766496919,17600,4.845943450927734
3537205470264188607,models,examples/sec,1568766476283,17500,700.6810302734375
3537205470264188607,models,global_step/sec,1568766476283,17500,3.6493802070617676
3537205470264188607,models,loss,1568766476275,17500,104.58126831054688
3537205470264188607,models,examples/sec,1568766448882,17400,936.0492553710938
3537205470264188607,models,global_step/sec,1568766448881,17400,4.875256538391113
3537205470264188607,summaries/dev,current_epoch,1568766387687,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766387687,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766387687,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766387687,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766387687,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766387687,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766387687,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766387687,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766387687,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766387687,14500,2.49853515625
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766367350,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766367350,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568766367350,14500,151.83096313476562
3537205470264188607,summaries/dev,current_epoch,1568766344724,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766344724,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766344724,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766344724,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766344724,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766344724,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766344724,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766344724,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766344724,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766344724,14500,2.49853515625
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766324495,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766324495,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568766324495,14500,151.83096313476562
3537205470264188607,summaries/dev,current_epoch,1568766304914,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766304914,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766304914,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766304914,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766304914,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766304914,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766304914,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766304914,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766304914,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766304914,14500,2.49853515625
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766286801,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766286801,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568766286801,14500,151.83096313476562
3537205470264188607,models,loss,1568766286631,16600,91.72721862792969
3537205470264188607,models,examples/sec,1568766266320,16500,943.3751220703125
3537205470264188607,models,global_step/sec,1568766266319,16500,4.913412094116211
3537205470264188607,summaries/dev,current_epoch,1568766265360,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766265360,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766265360,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766265360,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766265360,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766265360,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766265360,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766265360,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766265360,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766265360,14500,2.49853515625
3537205470264188607,models,examples/sec,1568766245967,16400,930.3363037109375
3537205470264188607,models,global_step/sec,1568766245967,16400,4.845501899719238
3537205470264188607,models,examples/sec,1568766225329,16300,928.5253295898438
3537205470264188607,models,global_step/sec,1568766225329,16300,4.836069583892822
3537205470264188607,models,loss,1568766225323,16300,111.41726684570312
3537205470264188607,models,examples/sec,1568766204651,16200,932.0501708984375
3537205470264188607,models,global_step/sec,1568766204651,16200,4.854428291320801
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766088536,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766088536,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568766088536,14500,151.83096313476562
3537205470264188607,summaries/dev,current_epoch,1568766067689,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766067689,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766067689,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766067689,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766067689,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766067689,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766067689,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766067689,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766067689,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766067689,14500,2.49853515625
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766051952,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766051952,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568766051952,14500,151.83096313476562
3537205470264188607,models,loss,1568766041679,15400,88.56861877441406
3537205470264188607,summaries/dev,current_epoch,1568766035518,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766035518,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766035518,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766035518,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766035518,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766035518,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766035518,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766035518,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766035518,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766035518,14500,2.49853515625
3537205470264188607,models,examples/sec,1568766021398,15300,963.2650146484375
3537205470264188607,models,global_step/sec,1568766021398,15300,5.01700496673584
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568766018657,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568766018657,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568766018657,14500,151.83096313476562
3537205470264188607,summaries/dev,current_epoch,1568766002854,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568766002854,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568766002854,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568766002854,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568766002854,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568766002854,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568766002854,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568766002854,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568766002854,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568766002854,14500,2.49853515625
3537205470264188607,models,examples/sec,1568766001466,15200,970.2967529296875
3537205470264188607,models,global_step/sec,1568766001466,15200,5.053628921508789
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765988810,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765988810,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568765988810,14500,151.83096313476562
3537205470264188607,models,examples/sec,1568765981678,15100,960.5115966796875
3537205470264188607,models,global_step/sec,1568765981678,15100,5.002664566040039
3537205470264188607,models,loss,1568765981673,15100,122.70218658447266
3537205470264188607,summaries/dev,current_epoch,1568765973564,14500,4.812745571136475
3537205470264188607,summaries/dev,global_step_1,1568765973564,14500,14500.0
3537205470264188607,summaries/dev,learning_rate,1568765973564,14500,4.8127454647328705e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765973564,14500,169.0142822265625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765973564,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765973564,14500,0.913921594619751
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765973564,14500,8.902835845947266
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765973564,14500,8.940984725952148
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765973564,14500,2.3675127029418945
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765973564,14500,2.49853515625
3537205470264188607,models,examples/sec,1568765961689,15000,962.5304565429688
3537205470264188607,models,global_step/sec,1568765961689,15000,5.013179302215576
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765959362,14500,0.49325138330459595
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765959362,14500,0.33648771047592163
3537205470264188607,models/eval_dev,loss,1568765959362,14500,151.83096313476562
3537205470264188607,models,examples/sec,1568765941741,14900,960.2586059570312
3537205470264188607,models,loss,1568765921741,14800,108.77815246582031
3537205470264188607,summaries/dev,current_epoch,1568765786052,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765786052,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765786052,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765786052,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765786052,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765786052,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765786052,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765786052,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765786052,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765786052,11600,2.495581865310669
3537205470264188607,models,global_step/sec,1568765773972,14100,4.795467376708984
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765771266,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765771266,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765771266,11600,151.76812744140625
3537205470264188607,summaries/dev,current_epoch,1568765755769,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765755769,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765755769,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765755769,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765755769,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765755769,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765755769,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765755769,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765755769,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765755769,11600,2.495581865310669
3537205470264188607,models,examples/sec,1568765753120,14000,938.9374389648438
3537205470264188607,models,global_step/sec,1568765753119,14000,4.890299320220947
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765740850,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765740850,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765740850,11600,151.76812744140625
3537205470264188607,models,examples/sec,1568765732671,13900,942.1417236328125
3537205470264188607,models,global_step/sec,1568765732671,13900,4.906988143920898
3537205470264188607,models,loss,1568765732662,13900,93.99504852294922
3537205470264188607,summaries/dev,current_epoch,1568765724965,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765724965,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765724965,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765724965,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765724965,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765724965,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765724965,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765724965,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765724965,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765724965,11600,2.495581865310669
3537205470264188607,models,examples/sec,1568765712292,13800,947.3035888671875
3537205470264188607,models,global_step/sec,1568765712292,13800,4.933872699737549
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765710363,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765710363,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765710363,11600,151.76812744140625
3537205470264188607,summaries/dev,current_epoch,1568765695090,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765695090,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765695090,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765695090,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765695090,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765695090,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765695090,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765695090,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765695090,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765695090,11600,2.495581865310669
3537205470264188607,models,examples/sec,1568765692024,13700,953.0744018554688
3537205470264188607,models,global_step/sec,1568765692024,13700,4.963929176330566
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765681038,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765681038,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765681038,11600,151.76812744140625
3537205470264188607,models,examples/sec,1568765671878,13600,955.2448120117188
3537205470264188607,models,global_step/sec,1568765671878,13600,4.975233554840088
3537205470264188607,models,loss,1568765671872,13600,130.99159240722656
3537205470264188607,summaries/dev,current_epoch,1568765665488,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765665488,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765665488,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765665488,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765665488,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765665488,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765665488,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765665488,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765665488,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765665488,11600,2.495581865310669
3537205470264188607,models,examples/sec,1568765651779,13500,937.3768920898438
3537205470264188607,models,global_step/sec,1568765651779,13500,4.882171154022217
3537205470264188607,models,examples/sec,1568765631296,13400,953.7799072265625
3537205470264188607,models,global_step/sec,1568765631296,13400,4.96760368347168
3537205470264188607,models,examples/sec,1568765611166,13300,946.715576171875
3537205470264188607,models,global_step/sec,1568765611166,13300,4.93080997467041
3537205470264188607,models,loss,1568765611159,13300,104.15402221679688
3537205470264188607,models,examples/sec,1568765590885,13200,955.9391479492188
3537205470264188607,models,global_step/sec,1568765590885,13200,4.978849411010742
3537205470264188607,models,examples/sec,1568765570800,13100,933.2518920898438
3537205470264188607,models,loss,1568765550215,13000,93.0884017944336
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765486742,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765486742,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765486742,11600,151.76812744140625
3537205470264188607,summaries/dev,current_epoch,1568765469164,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765469164,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765469164,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765469164,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765469164,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765469164,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765469164,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765469164,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765469164,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765469164,11600,2.495581865310669
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765451568,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765451568,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765451568,11600,151.76812744140625
3537205470264188607,summaries/dev,current_epoch,1568765434844,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765434844,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765434844,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765434844,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765434844,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765434844,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765434844,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765434844,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765434844,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765434844,11600,2.495581865310669
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765420240,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765420240,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765420240,11600,151.76812744140625
3537205470264188607,models,global_step/sec,1568765404365,12300,4.849758148193359
3537205470264188607,summaries/dev,current_epoch,1568765400133,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765400133,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765400133,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765400133,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765400133,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765400133,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765400133,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765400133,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765400133,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765400133,11600,2.495581865310669
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765384364,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765384364,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765384364,11600,151.76812744140625
3537205470264188607,models,examples/sec,1568765383746,12200,911.9848022460938
3537205470264188607,models,global_step/sec,1568765383746,12200,4.749920845031738
3537205470264188607,summaries/dev,current_epoch,1568765367618,11600,3.850196599960327
3537205470264188607,summaries/dev,global_step_1,1568765367618,11600,11600.0
3537205470264188607,summaries/dev,learning_rate,1568765367618,11600,3.850196662824601e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765367618,11600,159.84390258789062
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765367618,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765367618,11600,0.7446085214614868
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765367618,11600,25.639612197875977
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765367618,11600,25.666810989379883
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765367618,11600,2.7966246604919434
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765367618,11600,2.495581865310669
3537205470264188607,models,examples/sec,1568765362693,12100,933.2301025390625
3537205470264188607,models,global_step/sec,1568765362693,12100,4.8605732917785645
3537205470264188607,models,loss,1568765362685,12100,147.86032104492188
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765351123,11600,0.40000686049461365
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765351123,11600,0.32787883281707764
3537205470264188607,models/eval_dev,loss,1568765351123,11600,151.76812744140625
3537205470264188607,models,examples/sec,1568765342119,12000,918.3909912109375
3537205470264188607,models,global_step/sec,1568765342119,12000,4.7832865715026855
3537205470264188607,models,examples/sec,1568765321213,11900,918.3458251953125
3537205470264188607,models,loss,1568765300299,11800,114.24459838867188
3537205470264188607,summaries/dev,current_epoch,1568765177050,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568765177050,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568765177050,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765177050,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765177050,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765177050,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765177050,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765177050,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765177050,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765177050,8700,2.181098461151123
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765168414,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765168414,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568765168414,8700,162.75094604492188
3537205470264188607,summaries/dev,current_epoch,1568765153897,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568765153897,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568765153897,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765153897,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765153897,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765153897,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765153897,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765153897,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765153897,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765153897,8700,2.181098461151123
3537205470264188607,models,global_step/sec,1568765148437,11100,4.775040626525879
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765144719,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765144719,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568765144719,8700,162.75094604492188
3537205470264188607,summaries/dev,current_epoch,1568765129773,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568765129773,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568765129773,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765129773,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765129773,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765129773,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765129773,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765129773,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765129773,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765129773,8700,2.181098461151123
3537205470264188607,models,examples/sec,1568765127495,11000,936.5802612304688
3537205470264188607,models,global_step/sec,1568765127495,11000,4.878022193908691
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765121586,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765121586,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568765121586,8700,162.75094604492188
3537205470264188607,models,examples/sec,1568765106995,10900,937.5535888671875
3537205470264188607,models,global_step/sec,1568765106994,10900,4.883091926574707
3537205470264188607,models,loss,1568765106986,10900,110.44525909423828
3537205470264188607,summaries/dev,current_epoch,1568765106492,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568765106492,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568765106492,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765106492,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765106492,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765106492,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765106492,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765106492,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765106492,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765106492,8700,2.181098461151123
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765095886,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765095886,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568765095886,8700,162.75094604492188
3537205470264188607,models,examples/sec,1568765086516,10800,941.773681640625
3537205470264188607,models,global_step/sec,1568765086516,10800,4.905071258544922
3537205470264188607,summaries/dev,current_epoch,1568765080630,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568765080630,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568765080630,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765080630,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765080630,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765080630,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765080630,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765080630,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765080630,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765080630,8700,2.181098461151123
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765071461,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765071461,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568765071461,8700,162.75094604492188
3537205470264188607,models,examples/sec,1568765066129,10700,921.0075073242188
3537205470264188607,models,global_step/sec,1568765066129,10700,4.796914100646973
3537205470264188607,summaries/dev,current_epoch,1568765055657,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568765055657,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568765055657,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568765055657,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568765055657,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568765055657,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568765055657,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568765055657,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568765055657,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568765055657,8700,2.181098461151123
3537205470264188607,models,examples/sec,1568765045282,10600,936.4992065429688
3537205470264188607,models,global_step/sec,1568765045282,10600,4.877600193023682
3537205470264188607,models,loss,1568765045272,10600,92.62247467041016
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568765045194,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568765045194,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568765045194,8700,162.75094604492188
3537205470264188607,models,examples/sec,1568765024780,10500,941.924560546875
3537205470264188607,models,global_step/sec,1568765024780,10500,4.905857086181641
3537205470264188607,models,examples/sec,1568765004396,10400,918.5211791992188
3537205470264188607,models,global_step/sec,1568765004396,10400,4.78396463394165
3537205470264188607,models,examples/sec,1568764983493,10300,946.1795043945312
3537205470264188607,models,global_step/sec,1568764983493,10300,4.928018093109131
3537205470264188607,models,loss,1568764983481,10300,120.39899444580078
3537205470264188607,models,examples/sec,1568764963201,10200,908.6478271484375
3537205470264188607,models,global_step/sec,1568764963201,10200,4.732541084289551
3537205470264188607,models,examples/sec,1568764942071,10100,936.3302612304688
3537205470264188607,models,loss,1568764921553,10000,101.70308685302734
3537205470264188607,summaries/dev,current_epoch,1568764866241,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568764866241,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568764866241,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764866241,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764866241,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764866241,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764866241,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764866241,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764866241,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764866241,8700,2.181098461151123
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764855939,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764855939,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568764855939,8700,162.75094604492188
3537205470264188607,summaries/dev,current_epoch,1568764834576,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568764834576,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568764834576,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764834576,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764834576,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764834576,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764834576,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764834576,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764834576,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764834576,8700,2.181098461151123
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764824400,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764824400,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568764824400,8700,162.75094604492188
3537205470264188607,summaries/dev,current_epoch,1568764807609,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568764807609,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568764807609,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764807609,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764807609,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764807609,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764807609,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764807609,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764807609,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764807609,8700,2.181098461151123
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764796681,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764796681,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568764796681,8700,162.75094604492188
3537205470264188607,summaries/dev,current_epoch,1568764778836,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568764778836,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568764778836,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764778836,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764778836,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764778836,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764778836,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764778836,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764778836,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764778836,8700,2.181098461151123
3537205470264188607,models,global_step/sec,1568764777268,9300,5.050567626953125
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764768512,8700,0.39797964692115784
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764768512,8700,0.3388082981109619
3537205470264188607,models/eval_dev,loss,1568764768512,8700,162.75094604492188
3537205470264188607,models,examples/sec,1568764757468,9200,940.7787475585938
3537205470264188607,models,global_step/sec,1568764757468,9200,4.8998894691467285
3537205470264188607,summaries/dev,current_epoch,1568764750774,8700,2.8876473903656006
3537205470264188607,summaries/dev,global_step_1,1568764750774,8700,8700.0
3537205470264188607,summaries/dev,learning_rate,1568764750774,8700,2.8876473152195103e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764750774,8700,179.4216766357422
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764750774,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764750774,8700,0.6263980269432068
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764750774,8700,37.48640441894531
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764750774,8700,37.47734832763672
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764750774,8700,2.176360607147217
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764750774,8700,2.181098461151123
3537205470264188607,models,examples/sec,1568764737060,9100,949.203125
3537205470264188607,models,global_step/sec,1568764737060,9100,4.943766117095947
3537205470264188607,models,loss,1568764737053,9100,136.22317504882812
3537205470264188607,models,examples/sec,1568764716832,9000,936.007080078125
3537205470264188607,models,global_step/sec,1568764716832,9000,4.875036716461182
3537205470264188607,models,examples/sec,1568764696320,8900,926.7578125
3537205470264188607,models,loss,1568764675596,8800,154.20941162109375
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764563302,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764563302,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764563302,5800,180.01864624023438
3537205470264188607,summaries/dev,current_epoch,1568764547514,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764547514,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764547514,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764547514,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764547514,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764547514,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764547514,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764547514,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764547514,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764547514,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764537113,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764537113,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764537113,5800,180.01864624023438
3537205470264188607,models,global_step/sec,1568764520701,8100,4.858265399932861
3537205470264188607,summaries/dev,current_epoch,1568764518481,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764518481,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764518481,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764518481,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764518481,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764518481,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764518481,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764518481,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764518481,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764518481,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764506228,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764506228,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764506228,5800,180.01864624023438
3537205470264188607,models,examples/sec,1568764500118,8000,973.93701171875
3537205470264188607,models,global_step/sec,1568764500118,8000,5.0725884437561035
3537205470264188607,models,examples/sec,1568764480404,7900,943.1767578125
3537205470264188607,models,global_step/sec,1568764480404,7900,4.912378787994385
3537205470264188607,models,loss,1568764480399,7900,135.94415283203125
3537205470264188607,summaries/dev,current_epoch,1568764479183,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764479183,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764479183,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764479183,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764479183,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764479183,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764479183,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764479183,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764479183,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764479183,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764465336,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764465336,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764465336,5800,180.01864624023438
3537205470264188607,models,examples/sec,1568764460047,7800,938.710205078125
3537205470264188607,models,global_step/sec,1568764460047,7800,4.889115810394287
3537205470264188607,summaries/dev,current_epoch,1568764443772,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764443772,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764443772,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764443772,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764443772,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764443772,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764443772,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764443772,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764443772,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764443772,5800,1.7623546123504639
3537205470264188607,models,examples/sec,1568764439594,7700,935.742431640625
3537205470264188607,models,global_step/sec,1568764439594,7700,4.873658657073975
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764432367,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764432367,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764432367,5800,180.01864624023438
3537205470264188607,models,examples/sec,1568764419075,7600,933.2123413085938
3537205470264188607,models,global_step/sec,1568764419075,7600,4.860481262207031
3537205470264188607,models,loss,1568764419034,7600,120.81328582763672
3537205470264188607,models,examples/sec,1568764398501,7500,933.63623046875
3537205470264188607,models,global_step/sec,1568764398501,7500,4.862689018249512
3537205470264188607,models,examples/sec,1568764377936,7400,911.2476196289062
3537205470264188607,models,global_step/sec,1568764377936,7400,4.746081352233887
3537205470264188607,models,examples/sec,1568764356866,7300,902.4247436523438
3537205470264188607,models,global_step/sec,1568764356866,7300,4.70012903213501
3537205470264188607,models,loss,1568764356859,7300,135.67404174804688
3537205470264188607,models,examples/sec,1568764335590,7200,920.0433959960938
3537205470264188607,models,global_step/sec,1568764335590,7200,4.7918925285339355
3537205470264188607,models,examples/sec,1568764314722,7100,959.4075317382812
3537205470264188607,models,loss,1568764294694,7000,146.7806396484375
3537205470264188607,summaries/dev,current_epoch,1568764252577,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764252577,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764252577,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764252577,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764252577,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764252577,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764252577,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764252577,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764252577,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764252577,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764242156,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764242156,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764242156,5800,180.01864624023438
3537205470264188607,summaries/dev,current_epoch,1568764223763,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764223763,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764223763,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764223763,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764223763,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764223763,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764223763,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764223763,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764223763,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764223763,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764212840,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764212840,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764212840,5800,180.01864624023438
3537205470264188607,summaries/dev,current_epoch,1568764193780,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764193780,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764193780,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764193780,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764193780,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764193780,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764193780,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764193780,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764193780,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764193780,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764182696,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764182696,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764182696,5800,180.01864624023438
3537205470264188607,summaries/dev,current_epoch,1568764163047,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764163047,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764163047,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764163047,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764163047,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764163047,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764163047,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764163047,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764163047,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764163047,5800,1.7623546123504639
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764151726,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764151726,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764151726,5800,180.01864624023438
3537205470264188607,models,global_step/sec,1568764150631,6300,4.821389198303223
3537205470264188607,summaries/dev,current_epoch,1568764133410,5800,1.9250982999801636
3537205470264188607,summaries/dev,global_step_1,1568764133410,5800,5800.0
3537205470264188607,summaries/dev,learning_rate,1568764133410,5800,1.9250983314123005e-05
3537205470264188607,summaries/dev,multi_answer_loss,1568764133410,5800,200.11962890625
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568764133410,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568764133410,5800,0.5416377186775208
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568764133410,5800,45.932373046875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568764133410,5800,45.93788528442383
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568764133410,5800,1.8057730197906494
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568764133410,5800,1.7623546123504639
3537205470264188607,models,examples/sec,1568764129891,6200,933.7615966796875
3537205470264188607,models,global_step/sec,1568764129890,6200,4.863341331481934
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568764122371,5800,0.35000526905059814
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568764122371,5800,0.3237729072570801
3537205470264188607,models/eval_dev,loss,1568764122371,5800,180.01864624023438
3537205470264188607,models,examples/sec,1568764109328,6100,949.37158203125
3537205470264188607,models,global_step/sec,1568764109328,6100,4.944643974304199
3537205470264188607,models,loss,1568764109323,6100,144.1451416015625
3537205470264188607,models,examples/sec,1568764089105,6000,942.2322998046875
3537205470264188607,models,global_step/sec,1568764089104,6000,4.907459735870361
3537205470264188607,models,examples/sec,1568764068727,5900,920.8975219726562
3537205470264188607,models,loss,1568764047871,5800,174.05470275878906
3537205470264188607,summaries/dev,current_epoch,1568763946211,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763946211,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763946211,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763946211,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763946211,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763946211,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763946211,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763946211,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763946211,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763946211,2800,1.1227439641952515
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763934242,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763934242,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763934242,2800,243.9016876220703
3537205470264188607,summaries/dev,current_epoch,1568763909831,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763909831,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763909831,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763909831,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763909831,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763909831,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763909831,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763909831,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763909831,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763909831,2800,1.1227439641952515
3537205470264188607,models,global_step/sec,1568763899792,5100,4.9850029945373535
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763897877,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763897877,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763897877,2800,243.9016876220703
3537205470264188607,models,examples/sec,1568763879732,5000,966.9820556640625
3537205470264188607,models,global_step/sec,1568763879732,5000,5.036365032196045
3537205470264188607,summaries/dev,current_epoch,1568763876360,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763876360,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763876360,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763876360,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763876360,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763876360,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763876360,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763876360,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763876360,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763876360,2800,1.1227439641952515
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763865433,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763865433,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763865433,2800,243.9016876220703
3537205470264188607,models,examples/sec,1568763859876,4900,947.6818237304688
3537205470264188607,models,global_step/sec,1568763859876,4900,4.935842514038086
3537205470264188607,models,loss,1568763859869,4900,146.0928497314453
3537205470264188607,models,examples/sec,1568763839617,4800,945.2517700195312
3537205470264188607,models,global_step/sec,1568763839616,4800,4.923186302185059
3537205470264188607,summaries/dev,current_epoch,1568763837625,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763837625,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763837625,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763837625,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763837625,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763837625,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763837625,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763837625,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763837625,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763837625,2800,1.1227439641952515
3537205470264188607,models,examples/sec,1568763819305,4700,958.0806274414062
3537205470264188607,models,global_step/sec,1568763819304,4700,4.9900031089782715
3537205470264188607,models,examples/sec,1568763799264,4600,933.382080078125
3537205470264188607,models,global_step/sec,1568763799264,4600,4.861364841461182
3537205470264188607,models,loss,1568763799256,4600,142.90785217285156
3537205470264188607,models,examples/sec,1568763778694,4500,935.7203979492188
3537205470264188607,models,global_step/sec,1568763778694,4500,4.873543739318848
3537205470264188607,models,examples/sec,1568763758175,4400,938.414306640625
3537205470264188607,models,global_step/sec,1568763758175,4400,4.887574672698975
3537205470264188607,models,examples/sec,1568763737715,4300,939.1907348632812
3537205470264188607,models,global_step/sec,1568763737715,4300,4.891618251800537
3537205470264188607,models,loss,1568763737708,4300,126.60987091064453
3537205470264188607,models,examples/sec,1568763717272,4200,937.18115234375
3537205470264188607,models,global_step/sec,1568763717272,4200,4.8811516761779785
3537205470264188607,models,examples/sec,1568763696785,4100,954.7088623046875
3537205470264188607,models,loss,1568763676669,4000,148.03640747070312
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763647149,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763647149,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763647149,2800,243.9016876220703
3537205470264188607,summaries/dev,current_epoch,1568763625133,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763625133,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763625133,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763625133,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763625133,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763625133,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763625133,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763625133,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763625133,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763625133,2800,1.1227439641952515
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763613988,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763613988,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763613988,2800,243.9016876220703
3537205470264188607,summaries/dev,current_epoch,1568763592622,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763592622,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763592622,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763592622,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763592622,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763592622,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763592622,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763592622,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763592622,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763592622,2800,1.1227439641952515
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763580738,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763580738,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763580738,2800,243.9016876220703
3537205470264188607,summaries/dev,current_epoch,1568763556757,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763556757,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763556757,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763556757,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763556757,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763556757,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763556757,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763556757,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763556757,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763556757,2800,1.1227439641952515
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763545153,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763545153,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763545153,2800,243.9016876220703
3537205470264188607,models,global_step/sec,1568763533393,3300,4.992574691772461
3537205470264188607,summaries/dev,current_epoch,1568763519904,2800,0.9293578267097473
3537205470264188607,summaries/dev,global_step_1,1568763519904,2800,2800.0
3537205470264188607,summaries/dev,learning_rate,1568763519904,2800,9.293577932112385e-06
3537205470264188607,summaries/dev,multi_answer_loss,1568763519904,2800,272.41046142578125
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763519904,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763519904,2800,0.5034914612770081
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763519904,2800,49.70262145996094
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763519904,2800,49.69102478027344
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763519904,2800,1.0741921663284302
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763519904,2800,1.1227439641952515
3537205470264188607,models,examples/sec,1568763513363,3200,966.8534545898438
3537205470264188607,models,global_step/sec,1568763513363,3200,5.0356950759887695
3537205470264188607,models,examples/sec,1568763493505,3100,965.9810791015625
3537205470264188607,models,global_step/sec,1568763493505,3100,5.031151294708252
3537205470264188607,models,loss,1568763493500,3100,155.4937286376953
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763492162,2800,0.2668949365615845
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763492162,2800,0.3471152186393738
3537205470264188607,models/eval_dev,loss,1568763492162,2800,243.9016876220703
3537205470264188607,models,examples/sec,1568763473629,3000,959.6974487304688
3537205470264188607,models,global_step/sec,1568763473629,3000,4.998424053192139
3537205470264188607,models,examples/sec,1568763453623,2900,962.0355834960938
3537205470264188607,models,loss,1568763433657,2800,230.6793670654297
3537205470264188607,summaries/dev,current_epoch,1568763328957,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568763328957,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568763328957,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568763328957,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763328957,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763328957,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763328957,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763328957,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763328957,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763328957,0,0.6216955780982971
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763305262,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763305262,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568763305262,0,64180.19921875
3537205470264188607,models,global_step/sec,1568763285001,2100,4.837127208709717
3537205470264188607,summaries/dev,current_epoch,1568763277474,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568763277474,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568763277474,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568763277474,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763277474,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763277474,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763277474,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763277474,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763277474,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763277474,0,0.6216955780982971
3537205470264188607,models,examples/sec,1568763264328,2000,932.25439453125
3537205470264188607,models,global_step/sec,1568763264328,2000,4.855491638183594
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763255732,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763255732,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568763255732,0,64180.19921875
3537205470264188607,models,examples/sec,1568763243733,1900,944.6563110351562
3537205470264188607,models,global_step/sec,1568763243733,1900,4.9200849533081055
3537205470264188607,models,loss,1568763243728,1900,250.0700225830078
3537205470264188607,summaries/dev,current_epoch,1568763233693,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568763233693,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568763233693,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568763233693,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763233693,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763233693,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763233693,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763233693,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763233693,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763233693,0,0.6216955780982971
3537205470264188607,models,examples/sec,1568763223408,1800,955.9510498046875
3537205470264188607,models,global_step/sec,1568763223408,1800,4.978911399841309
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763213935,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763213935,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568763213935,0,64180.19921875
3537205470264188607,models,examples/sec,1568763203323,1700,938.2225952148438
3537205470264188607,models,loss,1568763182853,1600,241.0849151611328
3537205470264188607,models,global_step/sec,1568763040545,900,4.9170708656311035
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568763031725,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568763031725,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568763031725,0,64180.19921875
3537205470264188607,models,examples/sec,1568763020208,800,960.3831176757812
3537205470264188607,models,global_step/sec,1568763020208,800,5.00199556350708
3537205470264188607,summaries/dev,current_epoch,1568763014920,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568763014920,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568763014920,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568763014920,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568763014920,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568763014920,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568763014920,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568763014920,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568763014920,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568763014920,0,0.6216955780982971
3537205470264188607,models,examples/sec,1568763000216,700,962.8494262695312
3537205470264188607,models,global_step/sec,1568763000216,700,5.014841079711914
3537205470264188607,models,loss,1568763000211,700,4103.8828125
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568762999188,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568762999188,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568762999188,0,64180.19921875
3537205470264188607,summaries/dev,current_epoch,1568762981586,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568762981586,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568762981586,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568762981586,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568762981586,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568762981586,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568762981586,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568762981586,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568762981586,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568762981586,0,0.6216955780982971
3537205470264188607,models,examples/sec,1568762980275,600,966.1543579101562
3537205470264188607,models,global_step/sec,1568762980275,600,5.0320539474487305
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568762963643,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568762963643,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568762963643,0,64180.19921875
3537205470264188607,models,examples/sec,1568762960403,500,937.8646850585938
3537205470264188607,models,global_step/sec,1568762960403,500,4.884711742401123
3537205470264188607,summaries/dev,current_epoch,1568762942783,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568762942783,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568762942783,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568762942783,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568762942783,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568762942783,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568762942783,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568762942783,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568762942783,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568762942783,0,0.6216955780982971
3537205470264188607,models,examples/sec,1568762939931,400,943.51025390625
3537205470264188607,models,global_step/sec,1568762939931,400,4.914115905761719
3537205470264188607,models,loss,1568762939925,400,50810.91015625
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568762923391,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568762923391,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568762923391,0,64180.19921875
3537205470264188607,models,examples/sec,1568762919581,300,935.4360961914062
3537205470264188607,models,global_step/sec,1568762919581,300,4.872063159942627
3537205470264188607,models,examples/sec,1568762899056,200,797.5257568359375
3537205470264188607,models,global_step/sec,1568762899056,200,4.153779983520508
3537205470264188607,summaries/dev,current_epoch,1568762898339,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568762898339,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568762898339,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568762898339,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568762898339,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568762898339,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568762898339,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568762898339,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568762898339,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568762898339,0,0.6216955780982971
3537205470264188607,models,loss,1568762874972,100,52017.87109375
3537205470264188607,models/eval_dev,MultiAnswerAccuracy,1568762865528,0,0.0
3537205470264188607,models/eval_dev,MultiAnswerMAP,1568762865528,0,0.0011158001143485308
3537205470264188607,models/eval_dev,loss,1568762865528,0,64180.19921875
3537205470264188607,summaries/dev,current_epoch,1568762836616,0,0.0
3537205470264188607,summaries/dev,global_step_1,1568762836616,0,0.0
3537205470264188607,summaries/dev,learning_rate,1568762836616,0,0.0
3537205470264188607,summaries/dev,multi_answer_loss,1568762836616,0,69384.1875
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight,1568762836616,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/hybrid_weight_1,1568762836616,0,0.5
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights,1568762836616,0,50.05409240722656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/min_low_weights_1,1568762836616,0,50.04335021972656
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights,1568762836616,0,0.5363337993621826
3537205470264188607,summaries/dev,question_image_coattn_1/mv_attn_layer0/std_low_weights_1,1568762836616,0,0.6216955780982971

